The star formation activity in cosmic voids

Using a sample of cosmic voids identified in the Sloan Digital Sky Survey Data Release 7, we study the star formation activity of void galaxies. The properties of galaxies living in voids are compared with those of galaxies living in the void shells and with a control sample, representing the general galaxy population. Void galaxies appear to form stars more efficiently than shell galaxies and the control sample. This result can not be interpreted as a consequence of the bias towards low masses in underdense regions, as void galaxy subsamples with the same mass distribution as the control sample also show statistically different specific star formation rates. This highlights the fact that galaxy evolution in voids is slower with respect to the evolution of the general population. Nevertheless, when only the star forming galaxies are considered, we find that the star formation rate is insensitive to the environment, as the main sequence is remarkably constant in the three samples under consideration. This fact implies that environmental effects manifest themselves as fast quenching mechanisms, while leaving the non-quenched galaxies almost unaffected, as their star formation activity is largely regulated by the mass of their halo. We also analyse galaxy properties as a function of void-centric distance and find that the enhancement in the star formation activity with respect to the control sample is observable up to a radial distance 1.5 Rvoid. This result can be used as a suitable definition of void shells. Finally, we find that larger voids show an enhanced star formation activity in the shells with respect to their smaller counterparts, that could be related to the different dynamical evolution experienced by voids of different sizes.

==> reply_referee.txt <==
Reply  to  the  Referee's  report  on  the manuscript  "The star formation activity of void galaxies"  by
Ricciardelli, Cava, Varela, Quilis. 

--------------------------------------------------------------------------------------
Reviewer's Comments:


;;;; Abstract:

-----------------------------------------------------------------------------------------------------------
R: * "This highlights the fact that galaxy evolution in voids is slow down with respect to"
This sentence should be re-worded to something like "galaxy evolution in voids is slower with respect to".

A: done
-----------------------------------------------------------------------------------------------------------

R: * "This fact implies that environmental effects manifest themselves as fast quenching mechanisms, while leaving the non quenched galaxies almost unaffected, being their star formation activity largely regulated by the mass of their halo."

Add a hyphen between "non" and "quenched", and consider re-wording the latter part of the sentence to something like, "almost unaffected, as their star formation activity is largely regulated by the mass of their halo."

A: done
-----------------------------------------------------------------------------------------------------------

;;;;; Introduction:

R: * "Thus, they allow to study galaxy evolution as a result of nature only, in the absence of nurture."
Rephrase this sentence to say: "they allow one to study galaxy evolution".

A: done
-----------------------------------------------------------------------------------------------------------

R: * "In the general environment, it is widely known that the star formation rate depends on local density,"

Introduce SFR acronym here, rather than later in that sentence.

A: done
-----------------------------------------------------------------------------------------------------------

R: * "Evidences have also emerged showing"
This should read as: "Evidence has also emerged showing"

A: done
-----------------------------------------------------------------------------------------------------------

R: * "A steady decline in the star formation activity down to the densities typical of voids has been also observed in the surroundings of the Coma supercluster (Cybulski et al. 2014), although the effect is statistically significant only for dwarf galaxies."

I believe the authors mis-stated the main conclusion of Cybulski et al. (2014), and meant to say that there is a steady INCREASE in the star formation activity down to the densities typical of voids in Cybulski et al. (2014). Also, it's not clear whether the second point about Cybulski et al. (2014) is accurate, as they did find (in Figure 9 [right] of Cybulski et al. 2014) a statistically significant decline in the star forming fraction of galaxies in environments of increasing density, which holds for both dwarf and massive galaxies. However, they also reported a tentative result showing a possible change in the SFR distribution of star forming galaxies that was only seen in the dwarf sample (See Table 2 of Cybulski et al. 2014). The authors should clarify their citation of this paper.

A: The referee is correct, we meant "increase in the star formation activity", we have accordingly corrected the sentence. We have also removed "statistically significant only for dwarf galaxies" as this refers to the SFR distributions and it was misleading in this sentence.
----------------------------------------------------------------------------------------------------------- 
 
R: * "However, it is still under debate whether this youthful state of void galaxies has an intrinsic nature or it is just a consequence of the mass bias, being the low mass galaxies dominant in the low density environments."

The wording of this sentence can be improved by saying something like:
"However, it is still under debate whether this youthful state of void galaxies has an intrinsic nature, or if it is just a consequence of the mass bias, since the low-mass galaxies dominate the low-density environments."

A: done
-----------------------------------------------------------------------------------------------------------

R: * "If this effect is real, it would indicate that also galaxy evolution in voids is environmental driven"
This sentence should be re-phrased as:

"If this effect is real, it would indicate that galaxy evolution in voids is also environmentally driven"
or as:
"If this effect is real, it would indicate that the evolution of galaxies in voids is also driven by environment"

A: done
-----------------------------------------------------------------------------------------------------------

R: * "In this work we aim at studying the star formation properties of void galaxies with the largest sample ever used for this purpose and to shed light into the pecularities of void galaxies"

This sentence would be much more readable if it had the introductory part (In this work) and the parenthetical statment (with the largest sample ever used for this purpose) separated by commas. And, to a lesser degree, saying "shed light onto" rather than "shed light into". So a clearer version of the sentence would read:

"In this work, we aim at studying the star formation properties of void galaxies, with the largest sample ever used for this purpose, and to shed light onto the pecularities of void galaxies"

A: done

-----------------------------------------------------------------------------------------------------------

;;; Section 2.1:

R: * "We also define shell galaxies, as those galaxies lying at a distance"

The comma in this sentence is not needed, and it only detracts from the flow.

A: done
-----------------------------------------------------------------------------------------------------------

R: * "For consistency with the void galaxy catalogue, in the shell catalogue, we only include galaxies fainter than"

The second comma in this sentence is also not needed.

A: done
-----------------------------------------------------------------------------------------------------------

R: * "thus avoiding multiple occurrences of the same galaxy in the catalog."

"catalog" should be spelled as "catalogue" here.

A: done
-----------------------------------------------------------------------------------------------------------

R:* In the paragraph that begins with "In the upper panel of Fig. 1", the authors should say at least a little bit more about Voronoi tessellation, and about what code was used to generate the Voronoi cells.

A: The Voronoi tessellation used for Fig. 1 has just graphical purposes and has not been used in the rest of the analysis. It has been obtained by means of the QHULL procedure in IDL, that contructs convex hulls for a 2d distribution of points. A sentence clarifying this has been added in the relative paragraph.
-----------------------------------------------------------------------------------------------------------

R: * "The sharp increase if the number of galaxies towards the void edge"
Should read as:
"The sharp increase in the number of galaxies towards the void edge"

A: done
-----------------------------------------------------------------------------------------------------------

R: * "we also build a control sample, including all galaxies fainter that"
This sentence should say "fainter than" rather than "fainter that"

A: done
-----------------------------------------------------------------------------------------------------------

;;; Section 2.2:

R: * This section includes several uses of "star formation rate" that can be shortened to SFR, including in the subsection title and in the first two sentences.

A: done
-----------------------------------------------------------------------------------------------------------

R: * "To avoid the star formation rates to be contaminated by the presence of AGN,"
This sentence should be re-worded as:
"To avoid having our SFRs contaminated by the presence of AGN,"

A: done
-----------------------------------------------------------------------------------------------------------
;;; Section 2.3:

R: * "Hence, our galaxy samples, being fainter that"
Again, this sentence should say "fainter than"

A: done
-----------------------------------------------------------------------------------------------------------

R:* Immediately after equation 1, DM(z) is described as the distance module, which should read "distance modulus".

A: done
-----------------------------------------------------------------------------------------------------------

;;; Section 3.1:

R: * "One method to discriminate the environmental effect on galaxy evolution is to compare the distribution of galaxy properties in the different environments."

A more accurate statement would be to say, "to compare the distribution of galaxy properties in the different environments at fixed galaxy masses.", as this completely separates the nature part of the nature/nurture study.

A:  We have not changed this sentence, as the nature/nurture problem is introduced later in the section and we think that it is not necessary to mention it here.
-----------------------------------------------------------------------------------------------------------

R: * In Figure 4, the middle pair of panels show a comparison between the sSFR distributions of the control sample and shell galaxies, and states in the upper-left corner the probability of the two sets being drawn from the same distribution, P_KS < 0.001. I find it very surprising, in this case as well as in Figures 5 and 6, that the KS test would show these pairs of distributions being so unique, as by eye the distributions (both differential and cumulative) look almost completely identical. Can the authors provide the specific numbers returned from the KS test in these comparisons?

A: Although by eye the two distributions appear very similar, the large number of datapoints involved give high significance to the apparently small differences. Indeed, in applying the KS we generate the weighted un-binned distributions, by multiplying each occurrence for the relative weight of the measurement. To give an example, in the middle panel of Fig. 4 (shells vs control) the number of datapoints for the shell data is 1094408 and for the control data is 3387257, giving an effective number of datapoints (Ne=N1*N2/(N1+N2)) equal to 827157. Since the KS statistics (the maximum difference between the two cumulative distributions) in this case is D=0.13, the probability that the two distributions are identical is P_KS \propto exp(-D^2Ne) (see, e.g., Numerical Recipies), that tend to zero for large values of D^2Ne. Similar numbers apply to the other cases.
In addition, we have also performed the Mann–Whitney U test on the same combinations of distribution. It returns a probability of 0.0 that the two distributions are identical in all the cases.
We have added a sentence relative to the Mann–Whitney U test in the text.

-----------------------------------------------------------------------------------------------------------

R: * "we see that void galaxies form stars more efficiently, being their sSFR significantly larger than that of shell and control galaxies."
This sentence would be much more readable if written as:
"we see that void galaxies form stars more efficiently, as their sSFRs are significantly larger than those of shell and control galaxies."

A: done
-----------------------------------------------------------------------------------------------------------

R: * "Thus, the difference in star formation efficiency among the three environments is in how the star forming and passive loci are populated, being the average sSFR of the two populations taken separately very similar."
This sentence is quite confusing, and may obscure the point that the authors are trying to make. If I am interpreting the intended meaning of the sentence properly, I believe that a clearer way to state this would be to say:

"The star forming and passive loci are found at similar sSFR values in all three environments, but the relative fraction of galaxies that populate the two loci varies between the environments."

A: done
-----------------------------------------------------------------------------------------------------------

R: * "We do not show the mass distributions, as they are, by construction, identical one to each other."

This sentence should read "identical to each other" at the end.

A: done
-----------------------------------------------------------------------------------------------------------

;;; Section 3.2:

R: * In the first sentence, there is a missing citation indicated with a question mark by LATEX.

A: corrected, the citation is: Rodighiero et al. 2014
-----------------------------------------------------------------------------------------------------------

R: * "In the bottom-right panel of Fig. 7 we show the comparison among the MS in the three different environments, that are completely consistent one with each other and with the relation of Peng et al. (2010) measured for the general environment with SDSS data."

This sentence is worded a bit awkwardly, and would read much better if written as:

"In the bottom-right panel of Fig. 7 we show the comparison between the MS in the three different environments, and we find that they are completely consistent with each other and with the relation of Peng et al. (2010), which was measured for the general environment with SDSS data."

A: done
-----------------------------------------------------------------------------------------------------------

R: * "in the field it has been shown to be independent on the environment"

This should read "in the field it has been shown to be independent of the environment"

A: done
-----------------------------------------------------------------------------------------------------------
;;; Section 3.3:

R: * The second paragraph, which describes Figure 9, states the results of those plots with too much authority given the associated error bars. The authors state that "the stellar mass shows a systematic increase with distance", and in the following sentence refers to their result as a "mass trend", whereas the points on the top plot of Figure 9 indicate stellar masses which are all consistent with the mean of the control sample within their error bars. One could argue that there is some indication of slightly lower stellar masses, compared to the control sample, at positions close to the centres of the voids, but it is very important to also state that this result is not of high statistical significance given the error bars. Furthermore, referring to this as a "trend" in stellar mass significantly overstates the result. The statement that the SFR also increases toward the void edge is similarly suspect, given the large errors.


* The last couple of sentences of the second paragraph, which describe the observed sSFRs as a function of void radius in Figure 9, have some problematic aspects as well. The authors state that the "sSFR of the main sample decreases at large distances, indicating a progressive reduction of the star formation activity of the global sample." The previous comments regarding the statistical significance given the error bars still apply, but this statement seems to directly contradict the earlier assertion by the authors that the SFR increases toward the void edge. It seems more likely that the tendency towards slightly lower sSFRs at larger void-centric radii is being driven by the slight tendency towards greater stellar masses at larger radii, as sSFR is inversely proportional to stellar mass and there is not a very pronounced change in the SFRs relative to the mean values of the samples.


***The authors may wish to re-consider including Figure 9, as the weakness of the stated trends mainly serves to diminish their science case.

A:  We agree with the referee in that the errorbars are too large to draw robust conclusions about mass and (s)SFR trends, therefore we have tuned down the conclusions of this paragraph.
However, we think that the SFR and sSFR behaviour are not in contraddition with each other, as suggested by the referee.
In fact, when we refer to  the reduction of the star formation activity at large distances, we mean that the sSFR, that is a good proxy for the star formation efficiency, reduces. On the contrary, the SFR, being strongly correlated with stellar mass (see Sect. 3.2), is mostly driven by the increasing fraction of higher mass galaxies at large distance.
We have modified the text in order to clarify this point.

-----------------------------------------------------------------------------------------------------------
;;; Section 3.4:

R: * "The void sample has been divided in four equi-populated subsamples"
This should read as:
"The void sample has been divided into four equally-populated subsamples"

A: done
-----------------------------------------------------------------------------------------------------------

